Identification and Characterization of Six Spectroscopically Confirmed Massive Protostructures at $2.5<z<4.5$

We present six spectroscopically confirmed massive protostructures, spanning a redshift range of $2.5<z<4.5$ in the Extended Chandra Deep Field South (ECDFS) field discovered as part of the Charting Cluster Construction in VUDS and ORELSE (C3VO) survey. We identify and characterize these remarkable systems by applying an overdensity measurement technique on an extensive data compilation of public and proprietary spectroscopic and photometric observations in this highly studied extragalactic field. Each of these six protostructures, i.e., a large scale overdensity (volume $>9000$\thinspace cMpc$^3$) of more than $2.5\sigma_{\delta}$ above the field density levels at these redshifts, have a total mass $M_{tot}\ge10^{14.8}M_\odot$ and one or more highly overdense (overdensity$\thinspace>5\sigma_{\delta}$) peaks. One of the most complex protostructures discovered is a massive ($M_{tot}=10^{15.1}M_\odot$) system at $z\sim3.47$ that contains six peaks and 55 spectroscopic members. We also discover protostructures at $z\sim3.30$ and $z\sim3.70$ that appear to at least partially overlap on sky with the protostructure at $z\sim3.47$, suggesting a possible connection. We additionally report on the discovery of three massive protostructures at $z=2.67$, 2.80, and 4.14 and discuss their properties. Finally, we discuss the relationship between star formation rate and environment in the richest of these protostructures, finding an enhancement of star formation activity in the densest regions. The diversity of the protostructures reported here provide an opportunity to study the complex effects of dense environments on galaxy evolution over a large redshift range in the early universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
